Results from the Wide-field Infrared Survey Explorer (WISE) Future Uses Session at the WISE at 5 Meeting

During the "WISE at 5: Legacy and Prospects" conference in Pasadena, CA -- which ran from February 10 - 12, 2015 -- attendees were invited to engage in an interactive session exploring the future uses of the Wide-field Infrared Survey Explorer (WISE) data. The 65 participants -- many of whom are extensive users of the data -- brainstormed the top questions still to be answered by the mission, as well as the complementary current and future datasets and additional processing of WISE/NEOWISE data that would aid in addressing these most important scientific questions. The results were mainly bifurcated between topics related to extragalactic studies (e.g. AGN, QSOs) and substellar mass objects. In summary, participants found that complementing WISE/NEOWISE data with cross-correlated multiwavelength surveys (e.g. SDSS, Pan-STARRS, LSST, Gaia, Euclid, etc.) would be highly beneficial for all future mission goals. Moreover, developing or implementing machine-learning tools to comb through and understand cross-correlated data was often mentioned for future uses. Finally, attendees agreed that additional processing of the data such as co-adding WISE and NEOWISE and extracting a multi-epoch photometric database and parallax and proper motion catalog would greatly improve the scientific results of the most important projects identified. In that respect, a project such as MaxWISE which would execute the most important additional processing and extraction as well as make the data and catalogs easily accessible via a public portal was deemed extremely important.

==> abe2.txt <==
5100
33
1090
220
1800
450
38
11900
2460
880
160
1496
43
3600
47
480
250
1500
1460
1460
640
634
45
180
253
2610
9202
782
2774
12181
5916
6445
2010
25734
2685
6700
6200
